Leveraging HST with MUSE: I. Sodium abundance variations within the 2 Gyr-old cluster NGC 1978

Nearly all of the well studied ancient globular clusters (GCs), in the Milky Way and in nearby galaxies, show star-to-star variations in specific elements (e.g., He, C, N, O, Na, Al), known as "multiple populations" (MPs). However, MPs are not restricted to ancient clusters, with massive clusters down to $\sim2$ Gyr showing signs of chemical variations. This suggests that young and old clusters share the same formation mechanism but most of the work to date on younger clusters has focused on N-variations. Initial studies even suggested that younger clusters may not host spreads in other elements beyond N (e.g., Na), calling into question whether these abundance variations share the same origin as in the older GCs. In this work, we combine HST photometry with VLT/MUSE spectroscopy of a large sample of RGB stars (338) in the Large Magellanic Cloud cluster NGC 1978, the youngest globular to date with reported MPs in the form of N-spreads. By combining the spectra of individual RGB stars into N-normal and N-enhanced samples, based on the "chromosome map" derived from HST, we search for mean abundance variations. Based on the NaD line, we find a Na-difference of $\Delta$[Na/Fe]$=0.07\pm0.01$ between the populations. While this difference is smaller than typically found in ancient GCs (which may suggest a correlation with age), this result further confirms that the MP phenomenon is the same, regardless of cluster age and host galaxy. As such, these young clusters offer some of the strictest tests for theories on the origin of MPs.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> ngc1978_table_pops.dat <==
# Col. 1: IDs of the MUSE spectra
# Cols. 2&3:Right ascension and Declination of the star
# Col. 4: delta(F275W-F814W), the x-axis of the HST chromosome map
# Col. 5: deltaC(F275W,F343N,F438W), the y-axis of the HST chromosome map
# Col. 6: Metallicity of each target
# Col. 7: Unicertainty on the metallicity
# Col. 8: Radial velocity of each target
# Col. 9: Unicertainty on the radial velocity
# Col. 10: Mean SNR of each MUSE target
# Col. 11: Number of available MUSE spectra for each target
# Col. 12: Distinction between P1 and P2 stars
     1	  82.1776505 -66.2284622 -0.0671086 0.0178263	-0.6413194  0.021959567  292.1626  1.2768795   29.084	 2    1
     2	  82.1704636 -66.230423  -0.1721836 0.1388055	-0.6370403  0.086613744  293.47055 3.570216    11.283	 2    1
     3	  82.1743088 -66.2291718 -0.0455734 0.1486795	-0.66284895 0.03447177   294.88397 1.9009796   17.89	 2    1
     4	  82.1710205 -66.2306519 -0.0992914 0.0393135	-0.6135003  0.020257317  287.87384 0.94231594  32.006	 2    1
     5	  82.176651  -66.2288742 -0.0678273 0.0441309	-0.47024664 0.0585899	 294.4895  2.6732395   14.299	 2    1
     6	  82.1699677 -66.2285309 4.46E-4    0.0170206	-0.5863128  0.030681908  294.00925 1.5716981   23.992	 2    1
     7	  82.1759567 -66.2293625 -0.134382  0.1137742	-0.7157181  0.025658734  291.5506  1.3874106   23.357	 2    1
     8	  82.1737061 -66.2304611 -0.1048419 0.0748506	-0.6754038  0.03534652   294.91556 1.7226049   22.44	 2    1
     9	  82.1714859 -66.2318573 -0.1055749 0.0268539	-0.6395885  0.07006766   285.69284 3.4475603   14.189	 2    1
    10	  82.1788025 -66.2295837 -0.138029  0.0102099	-0.6490968  0.11744239   296.9346  6.0388775   10.906	 1    1
    11	  82.1759567 -66.2310715 -0.0967247 0.1277577	-0.61955965 0.012596783  293.45874 0.6790729   38.938	 2    1
    12	  82.1718445 -66.232933  -0.1209875 -0.009889	-0.8777944  0.10297174   285.0365  4.5607986   12.723	 1    1
    13	  82.181015  -66.2292404 -0.097602  0.0668649	-0.7781267  0.017694661  295.32452 0.56692773  32.658	 2    1
    14	  82.1712646 -66.2334747 -0.1082085 0.0083993	-0.83657724 0.13261646   298.69028 5.085195    10.695	 1    1
    15	  82.1694717 -66.2345734 -0.08381   0.0512667	-0.48992825 0.015223419  289.53143 0.8666655   29.076	 2    1
    16	  82.1799774 -66.2305374 -0.0302828 -0.05065	-0.62765825 0.018331645  297.0314  0.99444085  29.59	 2    1
    17	  82.1844711 -66.2292404 -0.1114675 0.1251318	-0.54561645 0.0124912765 291.80728 0.6605609   38.942	 2    1
    18	  82.1843033 -66.2294159 -0.2310363 0.0669	-0.55925953 0.0645543	 271.6402  2.7808046   11.846	 2    1
    19	  82.1810684 -66.2307739 -0.1311844 0.1511964	-0.61831224 0.037937563  297.62933 1.8930224   20.917	 2    1
    20	  82.1780853 -66.2320023 -0.1023    -0.032662	-0.49118778 0.08917434   286.76785 5.534006    11.069	 1    1
    21	  82.1817398 -66.230629  -0.1868206 0.0848177	-0.489041   0.031678014  295.0443  1.5834932   21.607	 2    1
    22	  82.1856308 -66.2291641 -0.0424422 0.1068387	-0.5667236  0.022099603  288.0183  0.90265405  32.525	 2    1
    23	  82.172142  -66.234726  -0.037921  0.0418487	-0.52492034 0.045800902  290.57034 2.02329     20.057	 2    1
    24	  82.1819458 -66.2308731 -0.0786205 0.0476608	-0.581307   0.07607772   292.61087 3.7380679   10.693	 2    1
    25	  82.1870499 -66.2288361 -0.036317  0.0889599	-0.5257168  0.04385209   295.905   2.0601993   18.14	 2    1
    26	  82.1726074 -66.2348328 -0.1071291 0.0994757	-0.5963994  0.0351692	 293.92114 1.5080754   22.515	 2    1
    27	  82.1803894 -66.2319717 -0.1191802 0.1387416	-0.6439047  0.035484627  295.15164 1.2943307   25.342	 2    1
    28	  82.1858368 -66.2299118 -0.1163441 0.0121055	-0.5473206  0.018600345  292.2523  0.62964845  36.217	 2    1
    29	  82.1837082 -66.2309341 -0.2302711 0.1466014	-0.64081347 0.016885044  293.71475 0.9291486   32.628	 2    1
    30	  82.1802521 -66.2327118 -0.0590234 0.1386801	-0.62935966 0.049634904  288.9028  1.7987281   18.618	 2    1
    31	  82.1906433 -66.2286453 -0.131199  0.143677	-0.42922515 0.025638787  290.21524 1.1369187   27.999	 2    1
    32	  82.1898651 -66.2291946 -0.0957184 0.0825581	-0.6146284  0.014044094  293.737   0.6973002   38.914	 2    1
    33	  82.1746597 -66.2354507 -0.0512889 -0.008783	-0.60491806 0.022952858  293.5756  1.2250568   25.74	 2    1
    34	  82.1698685 -66.2374115 -0.0491187 0.0387097	-0.72244    0.05209363   294.50232 2.4641802   14.147	 2    1
    35	  82.1760712 -66.2349625 -0.1934026 0.1313323	-0.7901957  0.016428573  295.8981  0.5989056   35.584	 2    1
    36	  82.1842117 -66.2316742 -0.0865606 0.1282165	-0.58939093 0.06714644   300.22018 2.8935313   13.24	 2    1
    37	  82.1754684 -66.2352905 -0.0787523 0.0706423	-0.6746914  0.030356146  288.4721  1.624469    22.621	 2    1
    38	  82.1720352 -66.2367783 -0.0558942 0.0749427	-0.5464045  0.055855803  292.5273  2.4144623   15.47	 2    1
    39	  82.1739883 -66.2360229 -0.0721703 -0.012552	-0.66799676 0.015823295  293.66748 0.530722    39.856	 2    1
    40	  82.1935425 -66.2281342 0.0242151  0.0189833	-0.9059051  0.109531984  277.57715 4.6719294   11.185	 2    1
    41	  82.1913071 -66.2290497 -0.1942788 0.1336377	-0.648559   0.035351966  288.8687  1.2634351   26.495	 2    1
    42	  82.1791611 -66.2341232 -0.1190601 0.0509625	-0.6364399  0.022108946  295.91986 1.2712656   24.378	 2    1
    43	  82.1739731 -66.23629   -0.1057433 0.1038933	-0.5885452  0.021585654  299.65778 0.9912497   29.333	 2    1
    44	  82.1852341 -66.2318954 -0.0765232 0.1027374	-0.5957748  0.03738655   288.81854 2.069515    14.905	 2    1
    45	  82.1870804 -66.2312393 -0.205641  0.1289369	-0.62953967 0.022953449  291.59155 0.7151548   27.438	 2    1
    46	  82.1795502 -66.2343292 0.0078719  -0.0023725  -0.77074975 0.05863636   291.1318  3.1502395   13.955	 2    1
    47	  82.1855621 -66.2319031 -0.1211819 0.1212032	-0.51764953 0.03696738   292.98325 1.8182807   15.367	 2    1
    48	  82.1766434 -66.2355499 -0.0066137 0.0794774	-0.6912463  0.030677516  294.04886 1.4417136   21.399	 2    1
    49	  82.1741257 -66.2366409 -0.0489178 0.0666515	-0.51725453 0.01967051   292.78085 1.0660818   26.253	 2    1
    50	  82.1869583 -66.2315063 -0.0658996 0.1217907	-0.61505336 0.017659932  293.50723 0.68670154  28.247	 2    1
    51	  82.1869278 -66.231781  -0.1094614 0.094506	-0.52993    0.04494209   296.05927 1.8592267   16.789	 2    1
    52	  82.1776657 -66.2357559 -0.0121192 0.0667875	-0.5826894  0.04633533   282.74686 1.819636    16.593	 2    1
    53	  82.1741257 -66.2374649 -0.1837804 0.1502007	-0.6533761  0.022913435  296.78622 1.1685338   30.9	 2    1
    54	  82.1950302 -66.2289963 -0.0699925 0.0956148	-0.62514305 0.072179146  303.3463  2.9429002   13.605	 2    1
    55	  82.1899109 -66.2312546 -0.1071526 0.1335537	-0.6808314  0.0652469	 296.68732 2.7085972   10.123	 2    1
    56	  82.1717834 -66.2387466 -0.0862541 0.1051868	-0.6491766  0.022910075  290.03726 1.4811608   29.786	 2    1
    57	  82.1794739 -66.2356567 -0.1284373 0.1494861	-0.6214064  0.06237094   299.16232 2.0459545   15.662	 2    1
    58	  82.1759949 -66.2373734 -0.1478265 0.1474479	-0.6569202  0.03897142   289.9621  2.3132346   17.259	 2    1
    59	  82.1749039 -66.2378387 -0.1493421 0.0970492	-0.5372626  0.039064743  295.3547  2.071315    20.061	 2    1
    60	  82.1863632 -66.2331924 -0.1201543 0.1228344	-0.609418   0.022099873  295.84103 1.1246452   27.371	 2    1
    61	  82.1932907 -66.2304077 -0.0924696 0.0901574	-0.65190077 0.02529861   290.8926  1.4218857   27.469	 2    1
    62	  82.1857986 -66.2336273 -0.0116779 0.1165632	-0.5864857  0.030471882  288.18457 1.1508489   25.669	 2    1
    63	  82.1813354 -66.2358093 -0.051219  -0.013022	-0.7788304  0.019127697  289.46405 0.6749069   30.594	 2    1
    64	  82.1780014 -66.2372437 -0.0453585 0.0367523	-0.53902674 0.020681575  300.7884  1.1177998   26.819	 2    1
    65	  82.199173  -66.2288513 -0.0832828 0.134299	-0.60540324 0.058442697  288.59088 2.8491237   13.616	 2    1
    66	  82.1824265 -66.2358856 -0.0949819 0.0899497	-0.7166141  0.017753793  289.93018 0.6070806   31.915	 2    1
    67	  82.1927719 -66.2317047 -0.0218212 0.1298092	-0.62550676 0.036788877  299.21045 1.7253547   18.389	 2    1
    68	  82.196228  -66.2306137 -0.2166649 0.1435858	-0.6495915  0.07891386   308.51123 3.8932965   11.77	 2    1
    69	  82.1906357 -66.2333298 -0.0799637 0.035983	-0.62816185 0.054753456  288.99298 2.2782483   11.622	 2    1
    70	  82.1980667 -66.2303238 -0.0958778 0.0277452	-0.5605427  0.017198488  298.8812  0.56692624  37.597	 2    1
    71	  82.1757812 -66.239502  -0.1490776 0.0726502	-0.6367608  0.07327299   300.3509  3.9402006   10.17	 2    1
    72	  82.19664   -66.2312622 -0.1136367 -0.003867	-0.46112147 0.06463429   292.67584 3.3395584   13.094	 2    1
    73	  82.1768036 -66.2395325 -0.1506098 0.1096263	-0.60253876 0.016850118  292.47653 0.72008866  39.07	 2    1
    74	  82.1779633 -66.2392426 -0.0360692 0.0439203	-0.66795903 0.09315675   299.82782 3.547262    11.119	 2    1
    75	  82.2036743 -66.2288589 -0.1076023 0.0075191	-0.6636213  0.018653868  296.84692 0.5981079   36.296	 2    1
    76	  82.1964188 -66.2318954 -0.0358879 0.0716434	-0.4911346  0.05634523   292.52866 2.5856164   14.231	 2    1
    77	  82.1945877 -66.2326736 -0.1161444 0.1484103	-0.58417857 0.017170085  294.80353 0.7693939   38.176	 2    1
    78	  82.1853485 -66.236557  -0.0969532 0.1321313	-0.4951188  0.021843046  294.13528 1.1255707   24.299	 2    1
    79	  82.1837463 -66.2372131 -0.0670568 0.0118675	-0.57755566 0.015534809  289.69223 0.8964037   29.322	 2    1
    80	  82.1875229 -66.2357712 -0.0518202 -0.081577	-0.70515025 0.017332226  295.57004 0.56710833  38.325	 2    1
    81	  82.1970749 -66.2318954 -0.1097773 0.151796	-0.5830175  0.020012718  294.61716 0.9942351   32.206	 2    1
    82	  82.1902237 -66.2347717 -0.1348624 0.1284688	-0.6276961  0.02693212   290.8785  1.4484918   21.594	 2    1
    83	  82.1883011 -66.2356262 -0.097602  0.0668649	-0.73485833 0.02046359   292.04138 0.666676    28.556	 2    1
    84	  82.1918716 -66.2343292 -0.1082183 0.1177074	-0.6719644  0.06853303   291.60306 2.9780436   11.415	 2    1
    85	  82.1888733 -66.2355652 -0.1100586 0.1228393	-0.5078692  0.050068025  288.72046 2.16867     13.526	 2    1
    86	  82.1976624 -66.2321625 -0.1053991 0.0757436	-0.6235067  0.02745341   292.28162 0.9309981   33.259	 2    1
    87	  82.1862564 -66.2371292 -0.1470112 0.1338389	-0.6186874  0.04428354   298.89426 2.806322    13.591	 2    1
    88	  82.2012253 -66.231102  -0.1096782 0.111333	-0.6130851  0.05014625   298.42667 2.213277    14.911	 2    1
    89	  82.1909409 -66.2353287 -0.1216737 0.1286613	-0.6146821  0.026693769  296.20383 1.2721394   24.795	 2    1
    90	  82.1850357 -66.2378387 -0.1171159 0.1400592	-0.5611628  0.029733209  292.7971  1.8169141   21.157	 2    1
    91	  82.193924  -66.2346039 -0.1344923 0.1273042	-0.6579518  0.025565313  290.9469  1.3893079   21.489	 2    1
    92	  82.2067947 -66.2295227 -0.0954573 0.0519741	-0.59847015 0.013234866  293.80344 0.7908256   37.472	 2    1
    93	  82.194313  -66.2346573 -0.1433364 0.1210396	-0.66862625 0.03665733   301.00467 1.7832067   21.122	 2    1
    94	  82.1826553 -66.2396393 -0.0837649 0.0405222	-0.5196633  0.016465602  295.4092  0.7392351   35.369	 2    1
    95	  82.2047653 -66.2306366 -0.1283293 0.0606687	-0.6378116  0.025743179  291.7437  1.1548439   27.562	 2    1
    96	  82.1937485 -66.2353058 -0.0961594 0.0689503	-0.5919086  0.051252544  295.87082 2.653335    15.663	 2    1
    97	  82.1833572 -66.2396774 -0.0313681 0.0678228	-0.5745146  0.044747468  291.0521  2.3292012   17.584	 2    1
    98	  82.2069473 -66.2301407 -0.1639224 0.0628083	-0.6150577  0.018498743  300.47192 0.8889971   35.385	 2    1
    99	  82.1849442 -66.2391663 -0.0596807 0.0831435	-0.669852   0.034098472  294.487   1.914023    22.034	 2    1
   100	  82.190239  -66.2370148 -0.1198539 0.0638007	-0.5628912  0.021764506  296.18573 1.1017293   26.934	 2    1
   101	  82.1966324 -66.2348785 -0.0734207 0.1392365	-0.6195183  0.03166549   285.78754 1.6723691   21.603	 2    1
   102	  82.1902924 -66.2374725 -0.1009484 0.0889343	-0.5946381  0.020779913  290.04947 0.6622988   32.014	 2    1
   103	  82.1938934 -66.236084  0.0296634  0.1370313	-0.64581823 0.07132455   294.15164 3.3478515   13.611	 1    1
   104	  82.1952744 -66.2355576 -0.0648058 0.1412877	-0.69498277 0.05775371   296.2748  2.934013    14.441	 2    1
   105	  82.1897964 -66.2378159 -0.1017566 0.1468256	-0.6169864  0.046431348  296.68814 1.8599561   14.86	 2    1
   106	  82.1887054 -66.2385406 -0.0992443 0.1000292	-0.6351289  0.02727713   294.31494 0.96124053  28.164	 2    1
   107	  82.2085571 -66.2304916 -0.1329154 -0.045978	-0.6904704  0.085477404  295.7114  3.7608726   10.85	 2    1
   108	  82.1942902 -66.2363358 -0.0823464 0.1136564	-0.5878944  0.021613555  292.8055  0.8565837   33.793	 2    1
   109	  82.189476  -66.2388	 -0.0943352 0.1424801	-0.7354802  0.017897995  294.48685 0.649503    33.363	 2    1
   110	  82.2005539 -66.2343979 -0.0982948 0.1107001	-0.5629622  0.05053062   304.0789  2.0431352   17.719	 2    1
   111	  82.1872253 -66.2398529 0.0074617  0.0297262	-0.68284637 0.04069978   294.86688 2.00252     19.112	 2    1
   112	  82.1852798 -66.2407303 0.0200912  0.01784	-0.6663876  0.04128192   295.48486 1.6608866   18.708	 2    1
   113	  82.1961899 -66.2362823 -0.1041685 0.0543294	-0.5838025  0.032196544  292.07346 1.0605069   25.181	 2    1
   114	  82.2020035 -66.2339249 -0.0960535 0.1152296	-0.5727834  0.027028158  291.20474 1.1510555   23.815	 2    1
   115	  82.2053986 -66.2326584 -0.1543322 0.1462874	-0.62289876 0.03161299   301.19943 1.0729959   27.725	 2    1
   116	  82.1968765 -66.2362213 -0.1502336 -0.003631	-0.6657317  0.03993446   267.27005 1.982677    18.352	 2    1
   117	  82.2052917 -66.2329254 -0.151975  0.1221669	-0.67536587 0.041330945  293.88922 1.4885384   24.718	 2    1
   118	  82.1873627 -66.2402573 -0.1503378 0.111933	-0.60598475 0.015415312  289.95755 0.90120757  31.488	 2    1
   119	  82.2017288 -66.2346115 -0.1622218 0.0212142	-0.2783876  0.10409533   297.1011  5.6481724   11.049	 1    1
   120	  82.1926041 -66.2386093 -0.1458413 0.1517819	-0.63261753 0.031235544  294.52234 1.8214605   21.82	 2    1
   121	  82.1946945 -66.2378464 -0.1291508 0.1266618	-0.6109505  0.024096835  294.05154 1.0640099   26.146	 2    1
   122	  82.1974487 -66.2367783 -0.0497757 0.1169129	-0.55115634 0.034819137  295.88037 1.3160216   21.94	 2    1
   123	  82.2030334 -66.2346115 -0.0778298 0.0149993	-0.6444972  0.049213465  297.06796 3.1073213   17.156	 2    1
   124	  82.1922379 -66.2394257 -0.095415  0.1315533	-0.49671668 0.023140403  293.68652 1.1243671   25.12	 2    1
   125	  82.2004166 -66.2361603 -0.1167208 0.0808944	-0.8762183  0.05334076   294.4189  1.7733799   18.689	 2    1
   126	  82.1925735 -66.2396545 -0.0751963 0.0873516	-0.5269795  0.017813865  296.11508 0.80794615  31.374	 2    1
   127	  82.2066879 -66.2343369 -0.152306  0.1324393	-0.6168085  0.026192801  287.43158 1.5791483   23.923	 2    1
   128	  82.2045975 -66.2353287 -0.2041487 0.1233947	-0.5567568  0.044424	 295.45032 2.0928082   18.171	 2    1
   129	  82.2022934 -66.236557  -0.1798929 0.1420337	-0.6086565  0.022083413  288.64432 1.1047573   29.58	 2    1
   130	  82.1979294 -66.2384491 -0.0030861 0.0185319	-0.6573602  0.056564152  294.86108 2.9115276   14.24	 2    1
   131	  82.1791077 -66.2316589 -0.026536  0.0098779	-0.5807311  0.015641712  296.20905 0.8860907   33.802	 2    1
   132	  82.1696625 -66.237793  -0.049991  -0.002384	-0.57766813 0.026661443  288.2263  0.8619824   25.504	 2    1
   133	  82.1812286 -66.2335052 -0.0997473 0.1485613	-0.63538986 0.038418315  291.81082 1.7366529   18.76	 2    1
   134	  82.1722336 -66.2382965 -0.0634554 0.1199235	-0.6443341  0.02592626   292.4591  1.4139588   28.529	 2    1
   135	  82.1699295 -66.2406311 -0.1210267 0.0972374	-0.5557891  0.078426994  294.18262 3.84569     11.878	 2    1
   136	  82.1735077 -66.2397919 -0.1134452 0.1203808	-0.56162924 0.058161795  292.0881  2.1552932   16.541	 2    1
   137	  82.1731949 -66.2402573 -0.0669275 0.1043161	-0.5637149  0.03465648   294.44736 1.6667696   20.587	 2    1
   138	  82.1740036 -66.2412643 -0.0943203 0.068526	-0.6400848  0.027249286  294.3426  1.513008    26.677	 2    1
   139	  82.1887665 -66.2354889 -0.0558731 0.1496494	-0.5808215  0.06134855   297.82272 2.990413    10.395	 2    1
   140	  82.1697922 -66.2432938 -0.0722328 0.1369798	-0.50928223 0.030512841  301.2799  1.3922898   23.997	 2    1
   141	  82.1756744 -66.2415695 -0.0862225 0.0997118	-0.6734783  0.038405873  293.43243 1.8804849   20.602	 2    1
   142	  82.1768188 -66.2412338 -0.0920671 0.0695027	-0.52082115 0.012312116  292.60464 0.70652896  39.39	 2    1
   143	  82.1813278 -66.2400284 -0.1098674 0.121196	-0.6807859  0.015792731  295.56775 0.55550224  37.832	 2    1
   144	  82.1737595 -66.2434235 -0.14265   0.0795987	-0.5628874  0.06834683   290.36804 3.7566051   11.613	 2    1
   145	  82.1780472 -66.2420578 -0.0702987 0.0544551	-0.571112   0.020523574  289.66052 1.0402309   29.284	 2    1
   146	  82.1787338 -66.2423172 0.0174007  0.0331932	-0.62289286 0.05448308   293.4265  2.5176747   15.989	 2    1
   147	  82.1845627 -66.2414627 -0.0928534 0.0813292	-0.4891067  0.0463522	 298.68655 1.8753215   16.076	 2    1
   148	  82.180069  -66.2433472 -0.0646246 0.0813566	-0.63317174 0.059143394  297.6378  2.696983    14.788	 2    1
   149	  82.1856995 -66.2412262 -0.0750833 -0.026985	-0.2240134  0.015897268  295.6148  0.5610255   38.953	 2    1
   150	  82.1836395 -66.242218  -0.0812607 -0.09857	-0.5905524  0.06633636   284.49243 3.0771277   17.345	 1    1
   151	  82.1790314 -66.2440948 -0.0691832 0.044064	-0.64661586 0.042149607  292.37314 1.9552228   20.16	 2    1
   152	  82.2092361 -66.232132  -0.156617  -0.005146	-0.42790368 0.051909897  295.27612 2.4078703   15.073	 2    1
   153	  82.2084045 -66.2330475 -0.0097196 0.0123088	-0.55142266 0.0299295	 295.1002  1.5834426   24.833	 2    1
   154	  82.1863251 -66.2424316 -0.0527191 0.1156546	-0.5498874  0.042852122  293.75436 1.6709684   20.24	 2    1
   155	  82.1866531 -66.2423325 0.0174168  -0.0030708  -0.6325697  0.048407175  299.32617 2.853876    15.52	 2    1
   156	  82.1849747 -66.243103  -0.0631389 0.0763135	-0.791149   0.037682742  287.1589  1.78051     24.584	 2    1
   157	  82.185379  -66.2429428 -0.146746  0.0167565	-0.6390209  0.0658622	 294.754   3.1239753   17.276	 1    1
   158	  82.186409  -66.2426453 -0.0944342 0.0724887	-0.5923804  0.022885896  290.1734  0.824729    31.736	 2    1
   159	  82.1885071 -66.2419281 -0.0428523 0.0412842	-0.68641937 0.026430862  295.623   1.2738541   25.728	 2    1
   160	  82.1917343 -66.2406769 -0.0853199 0.1479394	-0.5668995  0.067328945  295.18967 2.678136    12.353	 2    1
   161	  82.1835175 -66.2441177 -0.0978817 0.1224989	-0.6209186  0.018914882  293.32434 1.0039673   28.434	 2    1
   162	  82.1891937 -66.2422791 -0.154218  0.115762	-0.6695475  0.026919086  296.50125 1.4275607   26.354	 2    1
   163	  82.19207   -66.2414322 -0.1311474 0.1017418	-0.66671836 0.021872478  295.1344  1.075558    29.852	 2    1
   164	  82.1951065 -66.2403564 -0.0026569 0.002903	-0.8229931  0.01665671   296.44455 0.6027521   34.336	 2    1
   165	  82.1854553 -66.244751  -0.0325058 0.1101468	-0.6160033  0.044041473  294.48322 2.485469    16.032	 2    1
   166	  82.1893005 -66.2433014 -0.0092434 0.0664385	-0.42353612 0.069010556  293.0877  3.2010868   11.255	 2    1
   167	  82.1980591 -66.2411957 -0.1183508 0.0337275	-0.92142016 0.10823281   291.06302 5.2916822   11.837	 1    1
   168	  82.197197  -66.2418594 -0.0151767 0.0799836	-0.61894786 0.03628748   286.61523 1.74531     17.028	 2    1
   169	  82.2009735 -66.2405167 -0.0657887 0.0681985	-0.5157127  0.011749689  294.8606  0.64719164  35.378	 2    1
   170	  82.2027435 -66.2399597 -0.1643685 0.0940199	-0.6176626  0.021570798  300.3374  0.83668     35.863	 2    1
   171	  82.1997757 -66.2412643 -0.040774  0.101849	-0.6014433  0.05241616   292.9279  2.9340036   14.539	 2    1
   172	  82.1947937 -66.2434616 -0.0066594 0.0775448	-0.59540695 0.067314394  294.98657 3.4789693   11.049	 2    1
   173	  82.1987381 -66.2419662 0.0644004  0.1036089	-0.449227   0.057718296  290.29892 2.6617692   12.806	 2    1
   174	  82.1967087 -66.242897  0.0299562  -0.0100222  -0.77821016 0.04111099   290.48096 1.8585448   20.192	 2    1
   175	  82.2006531 -66.2413712 -0.0385589 0.1211512	-0.5812966  0.0224491	 295.75803 0.9946478   34.873	 2    1
   176	  82.1937637 -66.2442245 8.927E-4   0.101288	-0.5601025  0.055565838  295.47998 2.5092964   14.508	 2    1
   177	  82.2047272 -66.2402115 -0.0992716 0.1502533	-0.77697057 0.092033714  291.27533 3.921744    10.518	 2    1
   178	  82.2042923 -66.2405319 -0.1001718 0.1279766	-0.565638   0.015524493  297.978   0.5391652   38.735	 2    1
   179	  82.2054291 -66.2400818 -0.1550426 0.0955285	-0.93447626 0.07354388   277.59375 3.4018354   12.281	 2    1
   180	  82.2001343 -66.2422943 -0.0232848 0.1205214	-0.6065487  0.07265796   293.15018 2.8238373   10.531	 2    1
   181	  82.2013702 -66.2420349 -0.0580032 0.0680821	-0.5604565  0.011727222  295.30807 0.47926     42.289	 2    1
   182	  82.2098312 -66.2389603 -0.0069513 0.0486188	-0.72912437 0.05699869   290.15622 2.2761195   16.712	 2    1
   183	  82.2062302 -66.2404785 0.0611949  0.0260772	-0.5325259  0.04711487   293.69568 2.1285746   17.759	 2    1
   184	  82.1987839 -66.2443237 -0.0858985 0.1064383	-0.5842088  0.01760566   295.15857 0.735269    38.982	 2    1
   185	  82.2112808 -66.2392578 -0.1292494 0.1379924	-0.483335   0.023297455  297.94067 1.3632761   22.037	 2    1
   186	  82.2089157 -66.2404404 -0.0734294 0.1420724	-0.5575524  0.02920897   299.92798 1.069396    29.521	 2    1
   187	  82.2019043 -66.2433624 -0.1331103 0.1425532	-0.53190756 0.04475866   300.78128 2.2311122   17.742	 2    1
   188	  82.2080688 -66.2409286 -0.0949185 0.1229972	-0.54469645 0.015694901  298.43066 0.8708457   30.057	 2    1
   189	  82.2060547 -66.2425156 -0.0684508 0.1075747	-0.55153584 0.034318537  292.86664 1.3244178   27.062	 2    1
   190	  82.2093811 -66.2412262 -0.0744714 0.1208056	-0.5683593  0.03169977   300.6864  1.494984    22.062	 2    1
   191	  82.2024918 -66.2446671 -0.1413912 0.1238669	-0.6161091  0.03924582   298.00998 1.6777277   22.398	 2    1
   192	  82.2053146 -66.2435913 -0.0720405 -0.032498	-0.6369022  0.023311647  294.7962  0.7809302   27.93	 2    1
   193	  82.2072983 -66.242981  -0.1517432 0.1256339	-0.5767711  0.014116991  296.21396 0.72465706  36.771	 2    1
   194	  82.204277  -66.2444	 -0.1288501 0.1094821	-0.5261349  0.10428686   286.34393 4.6983404   10.061	 1    1
   195	  82.1713028 -66.2295151 -0.191812  0.3243725   -0.67488605 0.022261161  288.62296 1.0572425   32.49	 2    2
   196	  82.1729279 -66.2301025 -0.1203211 0.1848478   -0.592403   0.057680525  293.03546 2.6855128   14.179	 2    2
   197	  82.178093  -66.2306595 -0.1544506 0.1766764   -0.6504389  0.017989986  297.2659  0.9435476   33.043	 2    2
   198	  82.1839676 -66.2283554 -0.1591627 0.1622978   -0.27371207 0.053273503  295.04657 2.393884    13.74	 2    2
   199	  82.1847    -66.2295074 -0.1670748 0.2450771   -0.6390958  0.034340817  300.2266  1.3323355   26.276	 2    2
   200	  82.1887817 -66.2285309 -0.1397026 0.3008312   -0.5709728  0.014268735  294.69778 0.693866    36.171	 2    2
   201	  82.1742783 -66.2344894 -0.1688975 0.2206928   -0.6296659  0.0944688	 289.2914  3.9035282   11.77	 1    2
   202	  82.1821671 -66.2316666 -0.139718  0.2420307   -0.65480983 0.0220613	 289.13724 0.7511307   27.289	 2    2
   203	  82.1800156 -66.2333908 -0.1767136 0.3205962   -0.6601698  0.058287434  281.99207 3.0248792   10.891	 2    2
   204	  82.1897888 -66.2296066 -0.1696307 0.3554779   -0.5784524  0.018917441  295.8747  0.5916125   35.529	 2    2
   205	  82.1821899 -66.2327042 -0.1525645 0.2455345   -0.58444417 0.029548068  295.66022 1.2555109   24.765	 2    2
   206	  82.1756973 -66.2358246 -0.1775994 0.3660087   -0.6203119  0.060897034  293.192   3.1344285   10.617	 2    2
   207	  82.1842117 -66.2323608 -0.0819928 0.2234932   -0.44467127 0.05885564   299.32294 2.446043    13.93	 2    2
   208	  82.1761627 -66.2360535 -0.2060117 0.361482    -0.5782152  0.016289445  291.18875 0.86115026  30.429	 2    2
   209	  82.1778412 -66.2354813 -0.1710008 0.1704102   -0.5813614  0.018119294  290.89996 0.8738471   32.032	 2    2
   210	  82.173996  -66.2371674 -0.121539  0.1939733   -0.6793067  0.030968226  285.63278 1.5276865   22.863	 2    2
   211	  82.1919937 -66.2298965 -0.2213762 0.2337484   -0.5663933  0.036432393  291.24033 1.9689447   14.303	 2    2
   212	  82.1753616 -66.2367249 -0.1521113 0.1927421   -0.6221515  0.019741705  297.86682 0.6897662   29.839	 2    2
   213	  82.1840134 -66.2332077 -0.1030619 0.1628114   -0.61679524 0.06505451   284.69223 2.3198924   14.935	 2    2
   214	  82.190567  -66.2306137 -0.2012884 0.2482273   -0.52514744 0.08946101   287.61307 6.249145    13.872	 1    2
   215	  82.1918335 -66.2301254 -0.139704  0.2207845   -0.708505   0.01635273   291.0653  0.61068404  32.272	 2    2
   216	  82.1777802 -66.2360992 -0.1507109 0.2651501   -0.5114446  0.01685521   292.4373  0.5942006   33.51	 2    2
   217	  82.1840439 -66.2335815 -0.2053426 0.3804967   -0.7276375  0.040576816  290.6784  2.122615    14.619	 2    2
   218	  82.1741714 -66.2379608 -0.1395884 0.1672486   -0.7335797  0.061233126  296.86877 2.683817    15.18	 2    2
   219	  82.1949234 -66.2295151 -0.1211333 0.2458023   -0.73946744 0.032454617  292.0222  1.6444713   20.725	 2    2
   220	  82.1746063 -66.2383499 -0.1023528 0.170582    -0.571292   0.01836804   293.37512 0.66135985  34.641	 2    2
   221	  82.1766357 -66.2379684 -0.2202428 0.2935786   -0.5463439  0.056877162  291.53824 2.3020434   14.542	 2    2
   222	  82.1831894 -66.2353973 -0.1537009 0.2267139   -0.5557043  0.026341822  293.44946 1.4037068   21.355	 2    2
   223	  82.1939621 -66.2311172 -0.1122253 0.1828356   -0.6465278  0.014984784  295.0835  0.5686189   36.998	 2    2
   224	  82.1856613 -66.2347107 -0.2134987 0.3685021   -0.7829574  0.046887662  291.6264  2.1817966   13.269	 2    2
   225	  82.1753387 -66.2389832 -0.0843713 0.2196558   -0.4649506  0.060583312  297.2593  2.6939962   11.151	 2    2
   226	  82.1879501 -66.2338715 -0.2348052 0.1550197   -0.6171168  0.036863588  290.13004 2.0277603   13.888	 2    2
   227	  82.1863632 -66.2347412 -0.1435529 0.2576016   -0.6416167  0.016002538  295.52203 0.56300694  33.769	 2    2
   228	  82.1813049 -66.2368546 -0.11552   0.1535209   -0.46025607 0.0689823	 286.9648  2.5895782   12.734	 2    2
   229	  82.1973648 -66.2303314 -0.1563686 0.1763673   -0.5108729  0.03150452   287.77124 1.6197343   20.551	 2    2
   230	  82.1960678 -66.2309647 -0.178225  0.1710947   -0.5448303  0.019375786  292.7597  1.2235253   27.548	 2    2
   231	  82.1802979 -66.2374725 -0.1352479 0.3621788   -0.4968526  0.074429415  299.62476 2.633932    11.481	 2    2
   232	  82.1891327 -66.2339325 -0.1222673 0.2746299   -0.54978245 0.057132564  298.63007 2.4812906   13.475	 2    2
   233	  82.1925888 -66.2325516 -0.1563262 0.2825911   -0.55449533 0.025318913  291.75925 1.185576    20.761	 2    2
   234	  82.1799393 -66.2377777 -0.1195239 0.199281    -0.77967906 0.017098634  293.0809  0.6188213   34.081	 2    2
   235	  82.1988831 -66.2307281 -0.2237193 0.2785768   -0.6178123  0.03571054   294.46115 1.2655575   24.878	 2    2
   236	  82.1898117 -66.23452   -0.1101441 0.1763215   -0.61269003 0.03002668   289.4211  1.2889602   23.541	 2    2
   237	  82.1869965 -66.2360764 -0.2050499 0.2406484   -0.55964047 0.014621347  288.7396  0.90918165  28.791	 2    2
   238	  82.1858444 -66.2367554 -0.1299304 0.252501    -0.7468362  0.045714002  292.60522 2.0420816   15.078	 2    2
   239	  82.1842346 -66.2374344 -0.1199843 0.2385935   -0.7379789  0.03123515   293.24258 1.4277385   19.223	 2    2
   240	  82.1909103 -66.2347336 -0.1374164 0.2837785   -0.71221364 0.049081106  294.29868 2.8135886   15.708	 2    2
   241	  82.1838226 -66.2379761 -0.1008493 0.1918627   -0.6046044  0.041732393  290.42755 2.3526323   15.564	 2    2
   242	  82.1835327 -66.2381516 -0.1024016 0.1729566   -0.5220164  0.040138718  294.07553 1.7456474   18.466	 2    2
   243	  82.1828613 -66.238533  -0.1655699 0.2648926   -0.66139126 0.11648633   304.8291  3.8431542   12.46	 1    2
   244	  82.1820602 -66.2389297 -0.1400643 0.2706956   -0.6163072  0.058941722  287.21582 2.8748283   13.135	 2    2
   245	  82.1911545 -66.2355347 -0.1297036 0.1740019   -0.39757946 0.050685167  288.77768 1.9053401   15.075	 2    2
   246	  82.1878662 -66.2369614 -0.120969  0.2341111   -0.7392825  0.026130231  291.07336 1.264065    21.322	 2    2
   247	  82.1966095 -66.23349   -0.1577843 0.1689091   -0.58979124 0.028987644  298.78195 1.254038    26.465	 2    2
   248	  82.1892319 -66.2366104 -0.2289413 0.4098943   -0.58358425 0.023956388  296.48178 1.1801751   25.804	 2    2
   249	  82.1915512 -66.2358627 -0.179206  0.1811714   -0.4504216  0.08509904   287.8826  4.570779    10.829	 1    2
   250	  82.1875992 -66.2376785 -0.1112866 0.2534746   -0.5419688  0.017040264  294.68207 0.60069466  36.782	 2    2
   251	  82.1937714 -66.2352219 -0.1936225 0.260431    -0.67459947 0.08602948   303.28528 3.2479782   10.889	 2    2
   252	  82.1813965 -66.2403259 -0.1396516 0.2023191   -0.5708107  0.027700858  291.46332 1.0832876   28.196	 2    2
   253	  82.197731  -66.2337341 -0.1151456 0.1740831   -0.6509678  0.07370215   310.50223 4.5889087   12.862	 1    2
   254	  82.1893234 -66.2373734 -0.0677818 0.1609008   -0.57225305 0.050161853  289.80704 2.9914644   12.681	 2    2
   255	  82.1922379 -66.2363892 -0.178865  0.3189474   -0.56383586 0.021415375  293.52264 1.0626045   27.928	 2    2
   256	  82.1820374 -66.2406769 -0.1428144 0.196612    -0.5636413  0.03429174   288.86588 1.5211399   22.034	 2    2
   257	  82.1865997 -66.2390747 -0.194453  0.4337413   -0.5554305  0.041926764  296.28168 1.6966314   20.947	 2    2
   258	  82.1957016 -66.2355042 -0.1969071 0.1794634   -0.6902394  0.030409353  290.4918  1.5424159   22.404	 2    2
   259	  82.1948318 -66.2360306 -0.1747783 0.2775099   -0.6596659  0.031753458  285.2571  1.367447    24.915	 2    2
   260	  82.1755066 -66.2439575 -0.1029186 0.2232922   -0.5878887  0.020031493  293.64417 1.052198    28.761	 2    2
   261	  82.2008743 -66.2336655 -0.1892116 0.2319019   -0.5881652  0.028153054  304.73206 1.5224571   20.554	 2    2
   262	  82.1985855 -66.2346725 -0.2219995 0.190283    -0.7352017  0.08325896   279.5931  4.1518064   12.446	 1    2
   263	  82.1911316 -66.2380753 -0.2311353 0.25958     -0.61891854 0.035654884  294.84772 1.8789872   22.305	 2    2
   264	  82.2017441 -66.2338104 -0.206632  0.1680539   -0.58553344 0.03220787   299.15735 1.5773989   16.913	 2    2
   265	  82.193985  -66.2370071 -0.1679993 0.3040504   -0.6961619  0.01667616   297.95105 0.5652828   33.205	 2    2
   266	  82.1948395 -66.2371902 -0.1163588 0.1763293   -0.5395856  0.024642115  294.41327 1.1511403   26.559	 2    2
   267	  82.2039948 -66.2337341 -0.2077372 0.2149057   -0.68713546 0.08440382   295.611   3.4693756   11.016	 2    2
   268	  82.1893463 -66.2397079 -0.2385908 0.3128381   -0.702254   0.046537597  292.67657 2.2487085   13.768	 2    2
   269	  82.1982956 -66.2361908 -0.1577272 0.174109    -0.4736059  0.070321076  290.88504 3.0703938   11.007	 2    2
   270	  82.1938248 -66.238266  -0.1322289 0.2880912   -0.55269915 0.043180972  299.66226 2.2398684   12.949	 2    2
   271	  82.2010193 -66.2354202 -0.1281543 0.2112795   -0.59208393 0.052199025  297.24356 1.9234486   15.12	 2    2
   272	  82.1982422 -66.2366943 -0.1333026 0.2303102   -0.6572175  0.059357323  293.37143 3.270334    13.973	 2    2
   273	  82.1951523 -66.2379684 -0.1515244 0.3035193   -0.5058444  0.052536927  293.5806  1.7818279   15.466	 2    2
   274	  82.1946182 -66.2383728 -0.1356467 0.3290763   -0.57720757 0.042487502  294.69037 2.405275    16.269	 2    2
   275	  82.1912537 -66.2398071 -0.1318787 0.1873485   -0.6274885  0.025275603  296.43884 1.0946482   29.095	 2    2
   276	  82.1966248 -66.2376556 -0.1073943 0.1748884   -0.5814409  0.0133372415 300.18063 0.7849132   36.106	 2    2
   277	  82.2034225 -66.2350922 -0.1565964 0.1747183   -0.63371277 0.049481854  298.20685 2.366468    15.483	 2    2
   278	  82.205101  -66.2344284 -0.1578169 0.1713269   -0.69477886 0.042942792  295.0976  2.220394    17.737	 2    2
   279	  82.2025375 -66.2362595 -0.2490562 0.3635951   -0.6132607  0.046764947  289.65118 2.258749    16.497	 2    2
   280	  82.1958694 -66.2390747 -0.2229291 0.2609922   -0.5964281  0.061387904  297.97543 2.6228056   12.928	 2    2
   281	  82.1934891 -66.2401657 -0.1832399 0.3628198   -0.52651066 0.06023968   293.40683 2.460053    12.171	 2    2
   282	  82.1961594 -66.2391357 -0.1630883 0.3071538   -0.64242166 0.050128665  297.0996  2.60509     15.498	 2    2
   283	  82.1987305 -66.2381744 -0.1819889 0.3730519   -0.55271673 0.018851958  293.91885 0.6283754   34.467	 2    2
   284	  82.2040634 -66.2360306 -0.1325596 0.3127662   -0.42185965 0.022583462  292.9773  0.9678853   27.244	 2    2
   285	  82.1965637 -66.2394257 -0.1444795 0.2225276   -0.5654639  0.02093206   292.91156 1.2011569   28.458	 2    2
   286	  82.1968765 -66.2394333 -0.1213218 0.2314147   -0.6214206  0.043682694  303.30505 2.6094978   15.216	 2    2
   287	  82.1697083 -66.2382965 -0.1948618 0.341565    -0.590936   0.08258728   290.79987 3.2743006   11.956	 2    2
   288	  82.1813583 -66.2361984 -0.1743901 0.1819883   -0.4777963  0.02998707   291.55817 1.4443009   16.252	 2    2
   289	  82.172966  -66.240303  -0.172326  0.2247776   -0.5365997  0.06767863   297.22476 2.6357944   11.512	 2    2
   290	  82.1734085 -66.2406693 -0.0960964 0.153461    -0.5991866  0.089853376  285.2813  3.3343186   10.214	 2    2
   291	  82.1761246 -66.2399368 -0.1170246 0.2719755   -0.58640504 0.08887715   293.12125 3.1122584   11.085	 2    2
   292	  82.1750336 -66.240654  -0.1595979 0.2767207   -0.5985809  0.041897792  293.4719  2.2884855   18.579	 2    2
   293	  82.1749725 -66.2409592 -0.1752843 0.2237278   -0.61898476 0.026053429  291.87744 0.94838804  30.412	 2    2
   294	  82.1750717 -66.2411804 -0.1906177 0.2305044   -0.66463166 0.045036685  290.17316 2.400206    17.479	 2    2
   295	  82.1766129 -66.2408676 -0.1832112 0.2135009   -0.9885     0.09504318   297.49094 3.415925    10.88	 2    2
   296	  82.1706161 -66.2434921 -0.2139726 0.2443944   -0.5613838  0.014448547  305.2003  0.7972059   33.338	 2    2
   297	  82.172966  -66.2425766 -0.1037296 0.3004416   -0.5782452  0.05355378   298.91275 2.3892126   15.01	 2    2
   298	  82.1774292 -66.2412567 -0.1888259 0.3275456   -0.7999755  0.09688564   295.45477 7.481348    11.039	 1    2
   299	  82.1784058 -66.2408829 -0.1676402 0.3427825   -0.6711967  0.048725855  298.56964 1.8505902   16.227	 2    2
   300	  82.1761551 -66.2422714 -0.0478311 0.1581253   -0.6942961  0.055798642  299.30972 2.6528878   15.674	 2    2
   301	  82.1822357 -66.240303  -0.2121983 0.2455156   -0.5823154  0.055011556  293.28876 2.1979954   14.703	 2    2
   302	  82.1745071 -66.2447586 -0.1297165 0.2435199   -0.603595   0.036129214  293.81345 2.0934927   20.508	 2    2
   303	  82.1749344 -66.2448578 -0.2161633 0.3555977   -0.67169887 0.032048874  292.02475 1.8278217   21.434	 2    2
   304	  82.1839371 -66.2413025 -0.2567886 0.3810324   -0.65196276 0.062563725  294.20886 2.730846    14.791	 2    2
   305	  82.17836   -66.2441559 -0.1644601 0.1545325   -0.60787636 0.06850368   303.47287 2.90663     12.714	 2    2
   306	  82.1901016 -66.2397995 -0.1467803 0.2118015   -0.6866843  0.01759892   294.84793 0.58872104  35.23	 2    2
   307	  82.1803207 -66.2440491 -0.1779748 0.3141151   -0.6488182  0.018852262  297.8615  0.61918306  36.046	 2    2
   308	  82.1836853 -66.2428894 -0.2006468 0.2992183   -0.65666664 0.061780456  293.92038 3.2026873   11.0	 2    2
   309	  82.2072754 -66.2333374 -0.1588221 0.2369753   -0.5923059  0.045573935  290.87033 2.5081549   15.499	 2    2
   310	  82.1889038 -66.2410736 -0.1444834 0.3384531   -0.605177   0.018861027  293.84677 0.5994602   33.965	 2    2
   311	  82.1892242 -66.2415085 -0.1047506 0.2276271   -0.5483057  0.01894603   293.48874 0.67171025  34.556	 2    2
   312	  82.1943665 -66.2394943 -0.1305013 0.2134165   -0.5225693  0.019840386  296.5     0.83229154  29.605	 2    2
   313	  82.1922989 -66.2405777 -0.150253  0.1806711   -0.59175384 0.072054856  294.6992  2.9506533   12.814	 2    2
   314	  82.1886673 -66.2420731 -0.169885  0.3074145   -0.58330905 0.06704149   298.09912 2.7870946   12.043	 2    2
   315	  82.1902618 -66.2415619 -0.1393665 0.2766716   -0.52438295 0.044050694  293.7234  2.1019835   18.992	 2    2
   316	  82.1939468 -66.2404404 -0.1774139 0.2981042   -0.6755413  0.04791844   296.9505  1.7790135   18.769	 2    2
   317	  82.1898727 -66.2421722 -0.2098169 0.370493    -0.56932884 0.0703478	 307.25885 3.6769125   10.199	 2    2
   318	  82.1932144 -66.2410583 -0.1464572 0.2586488   -0.58294034 0.022781206  288.228   0.8802024   34.89	 2    2
   319	  82.1921616 -66.2415466 -0.1038938 0.2094202   -0.70874643 0.064477734  288.2124  3.692838    12.524	 2    2
   320	  82.1920319 -66.2419662 -0.1077087 0.1883219   -0.83331597 0.089210965  294.6922  3.7048767   10.542	 2    2
   321	  82.1848297 -66.2449265 -0.1788874 0.1588607   -0.63675314 0.029137602  293.512   1.6493016   22.935	 2    2
   322	  82.1913681 -66.2440109 -0.1302173 0.1882835   -0.606096   0.03261877   295.24335 1.7110287   25.34	 2    2
   323	  82.198143  -66.2414627 -0.1150512 0.2684243   -0.5335681  0.014786667  297.1343  0.7027423   36.416	 2    2
   324	  82.2021255 -66.2398987 -0.211719  0.1647059   -0.6257761  0.026824277  293.09573 1.1552788   25.307	 2    2
   325	  82.203331  -66.240181  -0.1460918 0.2800951   -0.59030783 0.038762677  290.7728  2.1835444   17.97	 2    2
   326	  82.1980057 -66.2424469 -0.0315369 0.2210543   -0.5488753  0.020410487  302.1969  1.089207    28.137	 2    2
   327	  82.1952744 -66.2437134 -0.1780626 0.3197006   -0.61507213 0.023695013  289.7108  0.9601947   32.286	 2    2
   328	  82.2040863 -66.2403641 -0.1018933 0.1895456   -0.58301014 0.04326616   287.275   2.4397728   14.518	 2    2
   329	  82.2086716 -66.238533  -0.1746721 0.1793681   -0.5664474  0.01271464   295.91974 0.7252629   36.897	 2    2
   330	  82.2028656 -66.2413025 -0.1760501 0.3358084   -0.59081626 0.032113574  297.52914 1.1115522   26.96	 2    2
   331	  82.2012787 -66.2430267 -0.0418703 0.2343498   -0.5844318  0.05782179   290.96274 2.3649254   15.771	 2    2
   332	  82.2106628 -66.2393723 -0.1392744 0.1693653   -0.6596014  0.06494488   298.26385 2.5898173   13.574	 2    2
   333	  82.2076111 -66.2411346 -0.0668983 0.1767056   -0.88122815 0.06745091   291.63043 2.3312302   18.11	 2    2
   334	  82.2060623 -66.2418213 -0.1721467 0.3315206   -0.5394332  0.018462231  293.11517 0.64501476  34.137	 2    2
   335	  82.2040024 -66.243515  -0.0548117 0.1886867   -0.5901646  0.040482875  297.43216 2.0510645   17.952	 2    2
   336	  82.2013931 -66.2451019 -0.1529773 0.33896     -0.6196412  0.018974464  299.77393 0.6649437   30.424	 2    2
   337	  82.2044373 -66.244194  -0.1843283 0.2238044   -0.6066378  0.055465866  294.91644 3.0444162   13.92	 2    2
   338	  82.2041321 -66.2443771 -0.111424  0.2374027   -0.65014786 0.029308822  296.18195 0.97285086  24.007	 2    2

